State Gradients for RNN Memory Analysis

We present a framework for analyzing what the state in RNNs remembers from its input embeddings. Our approach is inspired by backpropagation, in the sense that we compute the gradients of the states with respect to the input embeddings. The gradient matrix is decomposed with Singular Value Decomposition to analyze which directions in the embedding space are best transferred to the hidden state space, characterized by the largest singular values. We apply our approach to LSTM language models and investigate to what extent and for how long certain classes of words are remembered on average for a certain corpus. Additionally, the extent to which a specific property or relationship is remembered by the RNN can be tracked by comparing a vector characterizing that property with the direction(s) in embedding space that are best preserved in hidden state space.

==> 100perc_total_sum_svs_n1.dat <==
0	3.317902982
1	3.423991799
2	4.549045488
3	5.747049302
4	6.861978769
5	7.795700431
6	8.558274806
7	9.148441255
8	9.610696882
9	9.981807321
10	10.29807627
11	10.60471982
12	11.00081354
13	11.5315564
14	12.05122322
15	12.55171448
16	13.0147472
17	13.4497866
18	13.86459619
19	14.25417513
20	14.62685317
21	14.97470886
22	15.21906704
23	15.4111743
24	15.66178203
25	15.86571485
26	16.03465825
27	16.1883384
28	16.3037926
29	16.33418202

==> 100perc_total_sum_svs_n10.dat <==
0	28.13826799
1	29.17013764
2	33.90761614
3	38.97880912
4	43.87145638
5	48.51386547
6	52.88078785
7	56.80618286
8	60.27008295
9	63.28157187
10	65.88596702
11	68.19711924
12	70.23798227
13	72.01184034
14	73.60129952
15	74.98552203
16	76.21980906
17	77.3124814
18	78.26330662
19	78.91444564
20	79.55495119
21	80.27749658
22	80.64507246
23	81.05657101
24	81.3634038
25	81.78592324
26	82.09041953
27	82.35751987
28	82.60836005
29	82.49639273

==> 1common-proper.dat <==
0	0.7989099393
1	0.7770819677
2	0.6048189015
3	0.5145687846
4	0.4706578234
5	0.4479382151
6	0.4367231056
7	0.4331567336
8	0.432540803
9	0.4354054631
10	0.4367517187
11	0.4365123625
12	0.4344420842
13	0.4289961941
14	0.4215349021
15	0.4153306146
16	0.4092213271
17	0.4041837822
18	0.3992739457
19	0.3928817985
20	0.3889873973
21	0.3869159497
22	0.3861280022
23	0.3865748395
24	0.3867177026
25	0.3859618483
26	0.3865481991
27	0.3890088704
28	0.388418772
29	0.3914147657

==> 1common-proper_pretr.dat <==
0	0.7088160318
1	0.6087708512
2	0.4037331509
3	0.3021922603
4	0.250607421
5	0.2218667128
6	0.2033711798
7	0.1904904117
8	0.1832157382
9	0.1739944215
10	0.1687136629
11	0.1644233759
12	0.1619170846
13	0.1614259606
14	0.1545002446
15	0.1545698784
16	0.1500998958
17	0.1494464956
18	0.1492286078
19	0.1521267246
20	0.1458713438
21	0.1486079684
22	0.1455626831
23	0.1465906673
24	0.1450606261
25	0.1529385934
26	0.1427552481
27	0.1496037159
28	0.1547566271
29	0.1509028277

==> 1sg-pl.dat <==
0	0.8019361803
1	0.6726539747
2	0.4789866579
3	0.3969982105
4	0.3587728545
5	0.3445806033
6	0.3402597631
7	0.3428493915
8	0.3448559683
9	0.3494254307
10	0.3495149444
11	0.3497262158
12	0.3485549396
13	0.3411180227
14	0.3333928942
15	0.3269909653
16	0.3195501756
17	0.3114807515
18	0.3039549665
19	0.295900108
20	0.2912571832
21	0.2869084754
22	0.2846043428
23	0.2826469974
24	0.2775413005
25	0.2768717066
26	0.2758786184
27	0.2776762813
28	0.2756324033
29	0.2764245578

==> 1sg-pl_pretr.dat <==
0	0.6234655235
1	0.5226708917
2	0.3298992945
3	0.2431977597
4	0.2053944431
5	0.1879128081
6	0.1769082753
7	0.1694940412
8	0.165636224
9	0.1610103979
10	0.1591252316
11	0.1579881098
12	0.1567905464
13	0.1573120615
14	0.1521597953
15	0.1515887202
16	0.151549387
17	0.1489404831
18	0.1494917449
19	0.150679653
20	0.139877482
21	0.1390581058
22	0.1348035972
23	0.1319790875
24	0.1300390041
25	0.1359970953
26	0.1289569811
27	0.1348474393
28	0.135038491
29	0.1266273142

==> avg_ratio.dat <==
0	52.8619365
1	52.07594202
2	38.64200636
3	31.10406699
4	27.07957644
5	24.37833835
6	22.82191275
7	21.7097336
8	20.84265312
9	20.07134722
10	19.19319907
11	18.56984888
12	17.7437849
13	16.9105562
14	16.34966214
15	15.60130262
16	15.10785123
17	14.57984056
18	14.40053667
19	13.94900932
20	13.84556356
21	13.57943791
22	13.6629985
23	13.77239548
24	13.49968042
25	13.44338129
26	13.37574919
27	13.22541322
28	13.3842069
29	13.62407177

==> common-proper.dat <==
0	79.86367248
1	77.65755237
2	60.62581182
3	52.77331597
4	48.51038814
5	46.2913088
6	45.34395298
7	45.02848557
8	44.88644637
9	44.75508885
10	43.80865266
11	42.67900262
12	41.83330886
13	41.23321878
14	40.29399584
15	39.67160271
16	39.28626791
17	39.06371707
18	38.55966049
19	38.1119757
20	37.91641362
21	37.76642239
22	37.66821258
23	37.96364834
24	38.11837808
25	38.06018549
26	38.13858755
27	38.49577064
28	38.57895837
29	38.63102326

==> common-proper_pretr.dat <==
0	69.69701139
1	71.18604781
2	64.81964487
3	51.4264363
4	42.37612349
5	36.47286667
6	32.45574805
7	29.98522473
8	27.83065481
9	26.92947974
10	26.27954975
11	25.17497109
12	25.20325461
13	24.50383611
14	23.7361459
15	24.42536127
16	23.73274723
17	23.52640718
18	22.72794244
19	22.23891922
20	21.14791088
21	21.35192174
22	21.9075644
23	21.13119185
24	20.79554844
25	21.59488839
26	21.09088761
27	22.04116813
28	22.99688136
29	22.0696357

==> cos_3p_non3p_n1.dat <==
0	0.01935191453
1	0.02301757783
2	0.2402108014
3	0.2570348382
4	0.2717853189
5	0.2765896022
6	0.2785094082
7	0.2792924643
8	0.2778328657
9	0.2737048268
10	0.2711087167
11	0.2686088085
12	0.1473602802
13	0.1551010609
14	0.1656873077
15	0.1738474071
16	0.1866456866
17	0.2004832923
18	0.2072768211
19	0.2125795782
20	0.2188481987
21	0.2249618769
22	0.2261895239
23	0.2345749587
24	0.2334492505
25	0.2358849347
26	0.2453019619
27	0.2494467199
28	0.2558192909
29	0.2579585612

==> cos_common-proper_n1.dat <==
0	0.4515832365
1	0.1206535101
2	0.3333870173
3	0.316635251
4	0.3190498948
5	0.3177491426
6	0.3126109242
7	0.3105392456
8	0.3031934798
9	0.2985121012
10	0.28700611
11	0.2726650238
12	0.1088316888
13	0.1089297459
14	0.1028238535
15	0.09576875716
16	0.08386528492
17	0.07182011753
18	0.06389480829
19	0.05848236755
20	0.05146006867
21	0.04217155278
22	0.03858138248
23	0.02717299014
24	0.02706247568
25	0.02113838494
26	0.008535452187
27	0.003079041839
28	0.004168879241
29	0.006945110857

==> cos_common-proper_n10.dat <==
0	0.8508426547
1	0.7492275834
2	0.6444112062
3	0.6059990525
4	0.5411753058
5	0.5192707777
6	0.5087951422
7	0.5154850483
8	0.5218526721
9	0.5294366479
10	0.5335044861
11	0.5361412168
12	0.5393345356
13	0.5447112918
14	0.5489026904
15	0.5541447997
16	0.5564854145
17	0.5585362911
18	0.5583457947
19	0.5550308228
20	0.5553144813
21	0.5558316708
22	0.5535148978
23	0.5601408482
24	0.5732388496
25	0.5751478076
26	0.5805367827
27	0.582467556
28	0.5833856463
29	0.5757377148

==> cos_common-proper_n5.dat <==
0	0.6687960029
1	0.6518886685
2	0.5103341341
3	0.4668623805
4	0.4621853828
5	0.4569133222
6	0.4306326807
7	0.4271494448
8	0.4422057569
9	0.47345981
10	0.4851539433
11	0.4879606068
12	0.4908280969
13	0.4944908023
14	0.4944632053
15	0.4938681126
16	0.4913100004
17	0.4894773364
18	0.486823082
19	0.4845888019
20	0.4835509956
21	0.4831843376
22	0.4827882648
23	0.4829606414
24	0.4847419858
25	0.4838051498
26	0.4844685495
27	0.4854866862
28	0.4839211404
29	0.4855262041

==> cos_sg-pl_n1.dat <==
0	0.3760690689
1	0.02722235397
2	0.2120450735
3	0.2059901953
4	0.2130995095
5	0.2194703221
6	0.2220774591
7	0.225971058
8	0.2215863615
9	0.2204023451
10	0.2101197541
11	0.1975882351
12	0.06400175393
13	0.06242892146
14	0.05914820731
15	0.05522683263
16	0.04625628144
17	0.03730250895
18	0.03146003187
19	0.02836091071
20	0.02296928316
21	0.01778665185
22	0.01671212912
23	0.009044393897
24	0.008001714945
25	0.004880681634
26	0.0008370876312
27	0.002846375108
28	0.006629854441
29	0.009054765105

==> cos_sg-pl_n10.dat <==
0	0.8619966507
1	0.6563587785
2	0.5133258104
3	0.4428584278
4	0.4393590093
5	0.4369835556
6	0.4424529374
7	0.4498678148
8	0.4542699754
9	0.4599600732
10	0.460016638
11	0.4609054327
12	0.4671468139
13	0.4725876749
14	0.4734517634
15	0.4754457176
16	0.4777551889
17	0.476526618
18	0.4795647264
19	0.4816573858
20	0.4811146557
21	0.4794770181
22	0.4713688493
23	0.4659258723
24	0.4536254406
25	0.4470630288
26	0.4385808408
27	0.4315293729
28	0.4279551208
29	0.428343147

==> cos_sg-pl_n5.dat <==
0	0.6923814416
1	0.3056305051
2	0.2484580576
3	0.244371295
4	0.2572089732
5	0.2751240134
6	0.3229803741
7	0.3206040263
8	0.3139647543
9	0.3406322896
10	0.3626876473
11	0.374530524
12	0.3838040233
13	0.3872751296
14	0.3883163333
15	0.3891542256
16	0.3855849802
17	0.3807925582
18	0.3730399907
19	0.3671048284
20	0.3647786975
21	0.3603199124
22	0.3579065204
23	0.3558070064
24	0.3509119749
25	0.3493278027
26	0.3484323025
27	0.3485608697
28	0.3452829421
29	0.344124943

==> largest_sv.dat <==
0	1.537779808
1	0.6123040915
2	0.4304226041
3	0.3377926052
4	0.2766860127
5	0.2318463624
6	0.1975894868
7	0.1706126332
8	0.1492415667
9	0.1318924278
10	0.1182048768
11	0.1072423011
12	0.09930538386
13	0.09411331266
14	0.08962838352
15	0.08562628925
16	0.08188585192
17	0.07878401876
18	0.07565775514
19	0.07319370657
20	0.07096986473
21	0.06858137995
22	0.06625603884
23	0.06376771629
24	0.06185083091
25	0.05992751196
26	0.05794028193
27	0.05600871146
28	0.0542005077
29	0.05242240801

==> perc_total_sum_svs_n1.dat <==
0	0.03317902982
1	0.03423991799
2	0.04549045488
3	0.05747049302
4	0.06861978769
5	0.07795700431
6	0.08558274806
7	0.09148441255
8	0.09610696882
9	0.09981807321
10	0.1029807627
11	0.1060471982
12	0.1100081354
13	0.115315564
14	0.1205122322
15	0.1255171448
16	0.130147472
17	0.134497866
18	0.1386459619
19	0.1425417513
20	0.1462685317
21	0.1497470886
22	0.1521906704
23	0.154111743
24	0.1566178203
25	0.1586571485
26	0.1603465825
27	0.161883384
28	0.163037926
29	0.1633418202

==> perc_total_sum_svs_n10.dat <==
0	0.2813826799
1	0.2917013764
2	0.3390761614
3	0.3897880912
4	0.4387145638
5	0.4851386547
6	0.5288078785
7	0.5680618286
8	0.6027008295
9	0.6328157187
10	0.6588596702
11	0.6819711924
12	0.7023798227
13	0.7201184034
14	0.7360129952
15	0.7498552203
16	0.7621980906
17	0.773124814
18	0.7826330662
19	0.7891444564
20	0.7955495119
21	0.8027749658
22	0.8064507246
23	0.8105657101
24	0.813634038
25	0.8178592324
26	0.8209041953
27	0.8235751987
28	0.8260836005
29	0.8249639273

==> perc_total_sum_svs_n5.dat <==
0	0.1527141035
1	0.1583186239
2	0.1969078332
3	0.2369803339
4	0.2743700743
5	0.3070078194
6	0.3370796144
7	0.3635488451
8	0.3869380653
9	0.4092066884
10	0.430482775
11	0.4506885409
12	0.4702327549
13	0.4883347452
14	0.5060372353
15	0.5229042768
16	0.5391868353
17	0.5546530485
18	0.568849504
19	0.5808082223
20	0.5925275087
21	0.6043775678
22	0.6129707694
23	0.620998919
24	0.6291567087
25	0.636936307
26	0.643871665
27	0.6498613358
28	0.6545941234
29	0.6563563347

==> pretr_100perc_total_sum_svs_n1.dat <==
0	3.271929547
1	3.802284226
2	6.217121333
3	9.292042255
4	12.64709681
5	15.89456648
6	19.1420123
7	22.10635394
8	24.74308163
9	27.38108039
10	29.77401912
11	32.03069866
12	34.02267396
13	35.42766273
14	37.14605868
15	38.90636563
16	40.76692462
17	42.21149385
18	43.18858087
19	43.42963398
20	44.4175899
21	44.80624497
22	46.15170956
23	46.91995084
24	47.113204
25	46.88383937
26	48.11051488
27	48.5825628
28	48.94609749
29	49.94270504

==> pretr_cos_1st-2nd_n1.dat <==
0	0.01958445216
1	0.05493733123
2	0.03881153438
3	0.0334441284
4	0.03161257219
5	0.03290714094
6	0.03399314463
7	0.03375018319
8	0.03290517494
9	0.03332106862
10	0.03270547037
11	0.03338120063
12	0.03209246834
13	0.03067160134
14	0.03070086875
15	0.02707445125
16	0.02676917464
17	0.02843462594
18	0.02824788469
19	0.02593086574
20	0.02841633857
21	0.0265741445
22	0.02527612503
23	0.02952575546
24	0.02990821968
25	0.02651585686
26	0.02936605071
27	0.02623715147
28	0.02443163084
29	0.02680821242

==> pretr_cos_common-proper_n1.dat <==
0	0.006058695865
1	0.0831906401
2	0.08941922088
3	0.08867712776
4	0.09311756761
5	0.09467039958
6	0.09704864822
7	0.09831249321
8	0.1020017907
9	0.1002285845
10	0.1025861103
11	0.1055020666
12	0.1082078383
13	0.111077124
14	0.1059907984
15	0.1106519839
16	0.1104493516
17	0.1129841398
18	0.1158926362
19	0.1199314646
20	0.1143449339
21	0.1172969256
22	0.1169923149
23	0.1193660642
24	0.1172497402
25	0.1260588519
26	0.1159753308
27	0.1253243537
28	0.1322272381
29	0.1284815156

==> pretr_cos_common-proper_n10.dat <==
0	0.7152087791
1	0.7290453835
2	0.6717528437
3	0.6875165584
4	0.6578912936
5	0.6435074351
6	0.6089696148
7	0.5951469128
8	0.5767668826
9	0.5318022791
10	0.4955463998
11	0.475879844
12	0.4632891931
13	0.4569904253
14	0.4458294724
15	0.4453532146
16	0.4504824617
17	0.4607153632
18	0.4518342993
19	0.4542059616
20	0.4605852137
21	0.4663907602
22	0.4437175038
23	0.4493179434
24	0.4480387563
25	0.4477864695
26	0.4396887059
27	0.4491719947
28	0.4373304202
29	0.4288082443

==> pretr_cos_common-proper_n5.dat <==
0	0.6771211115
1	0.5679376877
2	0.5679816647
3	0.4410243605
4	0.4166149211
5	0.4092948502
6	0.4015990564
7	0.4030022688
8	0.3987779574
9	0.3903515447
10	0.3863525452
11	0.3814896562
12	0.3815194759
13	0.3809531551
14	0.3817214982
15	0.3781860862
16	0.3774198231
17	0.3807772653
18	0.3757257299
19	0.3732094107
20	0.3711442828
21	0.3713914184
22	0.3640618855
23	0.3660208437
24	0.3596683209
25	0.3591804974
26	0.357492948
27	0.3593709546
28	0.3586415892
29	0.3601752441

==> pretr_cos_sg-pl_n1.dat <==
0	0.1667798965
1	0.003753099468
2	0.0672101192
3	0.07416656209
4	0.08044205127
5	0.08546150183
6	0.0895631122
7	0.09229149009
8	0.09567876556
9	0.09629582688
10	0.1012649764
11	0.1067056635
12	0.1099097837
13	0.113775337
14	0.1103261216
15	0.1133380755
16	0.1181919159
17	0.1179983186
18	0.1211076382
19	0.1228783869
20	0.1115084636
21	0.1105084999
22	0.1084678915
23	0.1065108283
24	0.1042077263
25	0.110624507
26	0.1042022796
27	0.111893764
28	0.1127597184
29	0.1029866348

==> pretr_cos_sg-pl_n10.dat <==
0	0.6404083605
1	0.5458829676
2	0.4670940623
3	0.45358253
4	0.441752825
5	0.4388562748
6	0.4341297121
7	0.4291841409
8	0.4252334057
9	0.410792503
10	0.4020421046
11	0.3992517239
12	0.3964067106
13	0.3941085479
14	0.3932522712
15	0.3947638191
16	0.39811053
17	0.3991370434
18	0.3934711801
19	0.3885062012
20	0.3858470967
21	0.3872469973
22	0.3856241395
23	0.3863375292
24	0.3808983718
25	0.380693108
26	0.3841498456
27	0.3866227831
28	0.3916250685
29	0.3876961249

==> pretr_cos_sg-pl_n5.dat <==
0	0.449303571
1	0.4191906782
2	0.4518866278
3	0.4075296946
4	0.3905367302
5	0.3865169883
6	0.3836685502
7	0.3807999374
8	0.3768052414
9	0.3754599367
10	0.3734062856
11	0.3741814417
12	0.3735115761
13	0.3725229952
14	0.374952301
15	0.3764226049
16	0.3789575901
17	0.3822581532
18	0.3775464172
19	0.3744493413
20	0.3721606679
21	0.3728340793
22	0.3698123035
23	0.3706242156
24	0.3661953553
25	0.3668276802
26	0.366489622
27	0.3696079275
28	0.3679628293
29	0.3700507546

==> pretr_largest_sv.dat <==
0	0.4553725421
1	0.2304015607
2	0.210122332
3	0.2026007771
4	0.1988720447
5	0.1949819922
6	0.1934528649
7	0.1917834431
8	0.1881009191
9	0.1870647669
10	0.1860569268
11	0.1854833663
12	0.1836926192
13	0.1795272678
14	0.1780335456
15	0.1790614873
16	0.1800516695
17	0.1793960929
18	0.1746881008
19	0.1656436324
20	0.1621734947
21	0.1566122174
22	0.1584600359
23	0.1546014249
24	0.1497715265
25	0.1422547549
26	0.1431592107
27	0.1385505199
28	0.1342272013
29	0.1345273703

==> pretr_perc_total_sum_svs_n1.dat <==
0	0.03271929547
1	0.03802284226
2	0.06217121333
3	0.09292042255
4	0.1264709681
5	0.1589456648
6	0.191420123
7	0.2210635394
8	0.2474308163
9	0.2738108039
10	0.2977401912
11	0.3203069866
12	0.3402267396
13	0.3542766273
14	0.3714605868
15	0.3890636563
16	0.4076692462
17	0.4221149385
18	0.4318858087
19	0.4342963398
20	0.444175899
21	0.4480624497
22	0.4615170956
23	0.4691995084
24	0.47113204
25	0.4688383937
26	0.4811051488
27	0.485825628
28	0.4894609749
29	0.4994270504

==> pretr_perc_total_sum_svs_n10.dat <==
0	0.2662650645
1	0.2797070146
2	0.3265466988
3	0.3886463642
4	0.4552237093
5	0.5194057226
6	0.5789085627
7	0.6297819614
8	0.6746000052
9	0.7154278159
10	0.748832643
11	0.7791936994
12	0.8037526608
13	0.8241888881
14	0.8413140178
15	0.8582108021
16	0.8707566857
17	0.8795561194
18	0.8886349201
19	0.8952698708
20	0.9011846185
21	0.905089736
22	0.9117874503
23	0.9154685736
24	0.9189411998
25	0.9196850061
26	0.9230552316
27	0.9264883399
28	0.9274587035
29	0.9303833246

==> pretr_perc_total_sum_svs_n5.dat <==
0	0.1437077373
1	0.1545556933
2	0.1948870718
3	0.2526672184
4	0.315097779
5	0.3768475652
6	0.436512053
7	0.4894678295
8	0.5379388332
9	0.5827633739
10	0.6201073527
11	0.6535539627
12	0.6808444858
13	0.7037425041
14	0.7235112786
15	0.7432318926
16	0.759231627
17	0.7709519863
18	0.7824009657
19	0.7886816263
20	0.7968114018
21	0.8029564619
22	0.8114850521
23	0.8166336417
24	0.8204109669
25	0.8197260499
26	0.8251712322
27	0.8305361867
28	0.8321642876
29	0.8376492858

==> pretr_sum_svs.dat <==
0	13.9175539
1	6.059556484
2	3.379736662
3	2.180368662
4	1.572471976
5	1.226721048
6	1.010619283
7	0.8675489426
8	0.7602162361
9	0.6831898689
10	0.6248969436
11	0.5790799856
12	0.539912343
13	0.5067431927
14	0.4792797565
15	0.4602369964
16	0.4416611493
17	0.4249934852
18	0.4044775069
19	0.3814069331
20	0.3651109636
21	0.3495321274
22	0.3433459699
23	0.329500407
24	0.317897141
25	0.30341959
26	0.2975632548
27	0.2851856947
28	0.2742347419
29	0.2693634033

==> ratio_3p_non3p.dat <==
0	54.86612151
1	56.13553828
2	46.37527518
3	40.95623083
4	38.90583972
5	38.21784908
6	38.52839131
7	39.34334065
8	40.23583306
9	41.09046948
10	41.78441292
11	42.32234283
12	42.36173451
13	41.88767523
14	41.48321266
15	41.12666397
16	40.87235806
17	40.61023176
18	40.39754793
19	40.01300706
20	39.84633109
21	39.74677118
22	39.64677908
23	39.62260938
24	39.32347649
25	39.24623861
26	39.49935531
27	39.70869369
28	39.72005462
29	39.76214027

==> sg-pl.dat <==
0	83.78797225
1	68.07236323
2	47.22029932
3	39.41734595
4	35.15294121
5	33.64531524
6	33.20111475
7	33.63144316
8	33.79817721
9	33.98442259
10	33.35844558
11	32.65357915
12	32.21789842
13	31.61421993
14	30.98085608
15	30.37748712
16	29.83341679
17	29.41445395
18	28.63363584
19	27.9425021
20	27.70054289
21	27.41347006
22	27.22769167
23	27.20982837
24	26.82739435
25	26.89621859
26	26.86310987
27	27.09696587
28	27.00320788
29	26.73940874

==> sg-pl_pretr.dat <==
0	62.09905511
1	59.17254602
2	49.79225948
3	37.35973334
4	29.66266081
5	25.06897399
6	21.91237028
7	20.26383408
8	18.65414996
9	17.88061456
10	17.21088677
11	16.45789853
12	16.24920011
13	15.52869529
14	15.32819048
15	15.1721159
16	14.66650522
17	14.29067984
18	13.82052252
19	13.44852013
20	12.78586702
21	12.70719186
22	12.60128522
23	12.18667671
24	12.25512956
25	12.08624328
26	12.07034306
27	12.29116153
28	12.4922597
29	11.92120166

==> sum_svs.dat <==
0	46.34794617
1	17.88275528
2	9.46182251
3	5.877670288
4	4.032160759
5	2.974028587
6	2.308753729
7	1.86493659
8	1.55286932
9	1.321328163
10	1.147834539
11	1.011269569
12	0.9027094245
13	0.816137135
14	0.7437285185
15	0.6821880341
16	0.6291774511
17	0.5857640505
18	0.5456902981
19	0.513489604
20	0.4852025509
21	0.4579813778
22	0.4353488684
23	0.4137758613
24	0.3949156702
25	0.3777170777
26	0.3613440394
27	0.3459818363
28	0.3324410915
29	0.3209368289
